Scalable surface code decoders with parallelization in time

Fast classical processing is essential for most quantum fault-tolerance architectures. We introduce a sliding-window decoding scheme that provides fast classical processing for the surface code through parallelism. Our scheme divides the syndromes in spacetime into overlapping windows along the time direction, which can be decoded in parallel with any inner decoder. With this parallelism, our scheme can solve the decoding throughput problem as the code scales up, even if the inner decoder is slow. When using min-weight perfect matching and union-find as the inner decoders, we observe circuit-level thresholds of $0.68\%$ and $0.55\%$, respectively, which are almost identical to $0.70\%$ and $0.55\%$ for the batch decoding.

==> 00README.XXX.txt <==
nohypertex
